Astrophysics with the Laser Interferometer Space Antenna

The Laser Interferometer Space Antenna (LISA) will be a transformative experiment for gravitational wave astronomy, and, as such, it will offer unique opportunities to address many key astrophysical questions in a completely novel way. The synergy with ground-based and space-born instruments in the electromagnetic domain, by enabling multi-messenger observations, will add further to the discovery potential of LISA. The next decade is crucial to prepare the astrophysical community for LISA's first observations. This review outlines the extensive landscape of astrophysical theory, numerical simulations, and astronomical observations that are instrumental for modeling and interpreting the upcoming LISA datastream. To this aim, the current knowledge in three main source classes for LISA is reviewed; ultracompact stellar-mass binaries, massive black hole binaries, and extreme or intermediate mass ratio inspirals. The relevant astrophysical processes and the established modeling techniques are summarized. Likewise, open issues and gaps in our understanding of these sources are highlighted, along with an indication of how LISA could help making progress in the different areas. New research avenues that LISA itself, or its joint exploitation with upcoming studies in the electromagnetic domain, will enable, are also illustrated. Improvements in modeling and analysis approaches, such as the combination of numerical simulations and modern data science techniques, are discussed. This review is intended to be a starting point for using LISA as a new discovery tool for understanding our Universe.

==> names.txt <==
Pau Amaro-Seoane, Jeff Andrews, Manuel Arca Sedda, Abbas Askar, Quentin Baghi, Razvan Balasov, Imre Bartos,  Simone S. Bavera, Jillian Bellovary, Christopher P. L. Berry, Emanuele Berti, Stefano Bianchi, Laura Blecha, Stéphane Blondin, Tamara Bogdanović, Samuel Boissier, Matteo Bonetti,  Silvia Bonoli, Elisa Bortolas, Katie Breivik, Pedro R. Capelo, Laurentiu Caramete, Federico Cattorini, Maria Charisi, Sylvain Chaty, Xian Chen, Martyna Chruślińska, Alvin J. K. Chua, Ross Church,  Monica Colpi, Daniel D'Orazio, Camilla Danielski, Melvyn B. Davies, Pratika Dayal, Alessandra De Rosa,  Andrea Derdzinski, Kyriakos Destounis, Massimo Dotti, Ioana Duţan, Irina Dvorkin, Gaia Fabj, Thierry Foglizzo, Saavik Ford, Jean-Baptiste Fouvry, Alessia Franchini, Tassos Fragos, Chris Fryer,  Massimo Gaspari, Davide Gerosa, Luca Graziani, Paul J. Groot,  Melanie Habouzit, Daryl Haggard, Zoltan Haiman,  Wen-Biao Han, Alina Istrate,  Peter H. Johansson,  Fazeel Mahmood Khan, Tomas Kimpson, Kostas Kokkotas, Albert Kong,  Valeriya Korol, Kyle Kremer,  Thomas Kupfer, Astrid Lamberts,  Shane Larson, Mike Lau, Dongliang Liu, Nicole Lloyd-Ronning, Giuseppe Lodato, Alessandro Lupi,  Chung-Pei Ma, Tomas Maccarone, Ilya Mandel, Alberto Mangiagli, Michela Mapelli, Mathis Stéphane, Lucio Mayer, Sean McGee, Berry McKernan, M. Coleman Miller, David F. Mota, Matthew Mumpower Syeda S. Nasim, Gijs Nelemans, Scott Noble, Fabio Pacucci, Francesca Panessa, Vasileios Paschalidis, Hugo Pfister, Delphine Porquet, John Quenby, Fritz Röpke, John Regan, Stephan Rosswog, Ashley Ruiter, Milton Ruiz, Jessie Runnoe, Rafaella Schneider, Jeremy Schnittman, Amy Secunda, Alberto Sesana, Naoki Seto, Lijing Shao, Stuart Shapiro, Carlos Sopuerta,  Nick Stone, Arthur Suvorov, Nicola Tamanini, Tomas Tamfal, Thomas Tauris, Karel Temmink, John Tomsick, Silvia Toonen, Alejandro Torres-Orjuela, Martina Toscani, Antonios Tsokaros, Caner Unal, Verónica Vázquez-Aceves, Rosa Valiante, Maurice van Putten, Jan van Roestel, Christian Vignali, Marta Volonteri, Kinwah Wu, Ziri Younsi, Shenghua Yu, Silvia Zane, Lorenz Zwick,  Fabio Antonini, Vishal Baibhav, Enrico Barausse, Alexander Bonilla Rivera, Marica Branchesi, Graziella Branduardi-Raymont, Kevin Burdge, Srija Chakraborty, Jorge Cuadra, Kristen Dage, Benjamin Davis, Selma E. de Mink, Roberto Decarli, Daniela Doneva, Stephanie Escoffier, Poshak Gandhi, Francesco Haardt, Carlos O. Lousto, Samaya Nissanke, Jason Nordhaus, Richard O'Shaughnessy, Simon Portegies Zwart, Adam Pound, Fabian Schussler, Olga Sergijenko, Alessandro Spallicci, Daniele Vernieri, Alejandro Vigna-Gómez

amaro@riseup.net, jeffrey.andrews@northwestern.edu, m.arcasedda@gmail.com, askar@astro.lu.se, rabalasov@spacescience.ro, imrebartos@ufl.edu, simone.bavera@unige.ch, jbellovary@amnh.org, christopher.berry.2@glasgow.ac.uk, berti@jhu.edu,, bianchi@fis.uniroma3.it, lblecha@ufl.edu, stephane.blondin@lam.fr, tamarab@gatech.edu, samuel.boissier@lam.fr, matteo.bonetti@unimib.it, silvia.bonoli@dipc.org, elisa.bortolas@unimib.it, kbreivik@flatironinstitute.org, pcapelo@physik.uzh.ch, lcaramete@spacescience.ro, fcattorini@uninsubria.it, maria.charisi@nanograv.org, sylvain.chaty@u-paris.fr, xian.chen@pku.edu.cn, mchruslinska@mpa-garching.mpg.de, achua@caltech.edu, ross@astro.lu.se, monica.colpi@unimib.it, daniel.dorazio@nbi.ku.dk, cdanielski@iaa.es, melvyn_b.davies@math.lu.se, p.dayal@rug.nl, alessandra.derosa@inaf.it, andrea@ics.uzh.ch, kyriakos.destounis@uni-tuebingen.de, massimo.dotti@unimib.it, idutan@spacescience.ro, dvorkin@iap.fr, gaia.fabj@stud.uni-heidelberg.de, thierry.foglizzo@cea.fr, sford@amnh.org, fouvry@iap.fr, anastasios.fragkos@unige.ch, fryer@lanl.gov, massimo.gaspari@inaf.it, davide.gerosa@unimib.it, luca.graziani@uniroma1.it, p.groot@astro.ru.nl, habouzit.astro@gmail.com, daryl.haggard@mcgill.ca, zoltan@astro.columbia.edu, wbhan@shao.ac.cn, a.istrate@astro.ru.nl, Peter.Johansson@helsinki.fi, khanfazeel.ist@gmail.com, tom.kimpson.16@ucl.ac.uk, kostas.kokkotas@uni-tuebingen.de, akong@gapp.nthu.edu.tw, korol@star.sr.bham.ac.uk, kkremer@caltech.edu, tkupfer@ttu.edu, astrid.lamberts@oca.eu, s.larson@northwestern.edu, dlliu@bao.ac.cn, lloyd-ronning@lanl.gov, giuseppe.lodato@unimi.it, alessandro.lupi@unimib.it, cpma@berkeley.edu, thomas.maccarone@ttu.edu, ilya.mandel@monash.edu, mangiagli@apc.in2p3.fr, michela.mapelli@unipd.it, stephane.mathis@cea.fr, lmayer@physik.uzh.ch, smcgee@star.sr.bham.ac.uk, bmckernan@amnh.org, miller@astro.umd.edu, d.f.mota@astro.uio.no, mumpower@lanl.gov, ssnkct@mst.edu, nelemans@astro.ru.nl, scott.c.noble@nasa.gov, fabio.pacucci@cfa.harvard.edu, francesca.panessa@inaf.it, vpaschal@email.arizona.edu, pfisterastro@gmail.com, delphine.porquet@lam.fr, j.quenby@imperial.ac.uk, friedrich.roepke@h-its.org, john.regan@mu.ie, stephan.rosswog@astro.su.se, ashley.ruiter@adfa.edu.au, ruizm@illinois.edu, jessie.c.runnoe@vanderbilt.edu, raffaella.schneider@uniroma1.it, jeremy.schnittman@nasa.gov, asecunda@princeton.edu, alberto.sesana@unimib.it, seto@tap.scphys.kyoto-u.ac.jp, lshao@pku.edu.cn, slshapir@illinois.edu, carlos.f.sopuerta@csic.es, nicholas.stone@mail.huji.ac.il, arthur.suvorov@tat.uni-tuebingen.de, nicola.tamanini@l2it.in2p3.fr, tomas.tamfal@uzh.ch, tauris@phys.au.dk, Karel.Temmink@ru.nl, jtomsick@berkeley.edu, toonen@uva.nl, atorreso@mail.sysu.edu.cn, martina.toscani@l2it.in2p3.fr, tsokaros@illinois.edu, unalx005@umn.edu, veronica@nao.cas.cn, rosa.valiante@inaf.it, mvp@sejong.ac.kr, jvanroes@caltech.edu, cristian.vignali@unibo.it, martav@iap.fr, kinwah.wu@ucl.ac.uk, z.younsi@ucl.ac.uk, shenghuayu@bao.ac.cn, s.zane@ucl.ac.uk, zwicklo@ics.uzh.ch, antoninif@cardiff.ac.uk, baibhavv@gmail.com, barausse@sissa.it, alex.acidjazz@gmail.com, marica.branchesi@gssi.it, g.branduardi-raymont@ucl.ac.uk, kburdge@caltech.edu, srija.chakraborty@sns.it, jcuadra@npf.cl, dagek@physics.mcgill.ca, ben.davis@nyu.edu, sedemink@mpa-garching.mpg.de, roberto.decarli@inaf.it, daniela.doneva@uni-tuebingen.de, escoffier@cppm.in2p3.fr, poshak.gandhi@soton.ac.uk, haardt@uninsubria.it, colsma@rit.edu, s.m.nissanke@uva.nl, nordhaus@astro.rit.edu, richard.oshaughnessy@ligo.org, spz@strw.leidenuniv.nl, a.pound@soton.ac.uk, fabian.schussler@cea.fr, olga.sergijenko.astro@gmail.com, spallicci@cnrs-orleans.fr, daniele.vernieri@unina.it, avignagomez@nbi.ku.dk
